Scale-free network clustering in hyperbolic and other random graphs

Random graphs with power-law degrees can model scale-free networks as sparse topologies with strong degree heterogeneity. Mathematical analysis of such random graphs proved successful in explaining scale-free network properties such as resilience, navigability and small distances. We introduce a variational principle to explain how vertices tend to cluster in triangles as a function of their degrees. We apply the variational principle to the hyperbolic model that quickly gains popularity as a model for scale-free networks with latent geometries and clustering. We show that clustering in the hyperbolic model is non-vanishing and self-averaging, so that a single random graph sample is a good representation in the large-network limit. We also demonstrate the variational principle for some classical random graphs including the preferential attachment model and the configuration model.

==> Figures/motifsdeg.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

\newlength\fheight 
\newlength\fwidth 
		\setlength\fheight{0.44\textwidth} 
	\setlength\fwidth{0.65\textwidth}
\tikzstyle{every node}=[font=\large]
\begin{document}

\begin{tikzpicture}

\begin{axis}[%
	width=0.951\fwidth,
	height=\fheight,
	at={(0\fwidth,0\fheight)},
at={(0.758in,0.481in)},
scale only axis,
axis on top,
xmin=0.5,
xmax=5.5,
xtick={1,2,3,4,5},
xticklabels={{Hep},{gowalla},{pgp},{oregon},{Enron}},
y dir=reverse,
ymin=0.5,
ymax=6.5,
ytick={1,2,3,4,5,6},
yticklabels={{claw},{path},{paw},{diamond},{square},{K4}},
axis background/.style={fill=white}
]
\addplot [forget plot] graphics [xmin=0.5,xmax=5.5,ymin=0.5,ymax=6.5] {test2-1.png};
\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/motifstot.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

\newlength\fheight 
\newlength\fwidth 
		\setlength\fheight{0.44\textwidth} 
	\setlength\fwidth{0.65\textwidth}
\tikzstyle{every node}=[font=\large]
\begin{document}

\begin{tikzpicture}

\begin{axis}[%
	width=0.951\fwidth,
	height=\fheight,
	at={(0\fwidth,0\fheight)},
at={(1.22in,0.481in)},
scale only axis,
axis on top,
xmin=0.5,
xmax=5.5,
xtick={1,2,3,4,5},
xticklabels={{Hep},{gowalla},{pgp},{oregon},{Enron}},
y dir=reverse,
ymin=0.5,
ymax=11.5,
ytick={1,2,3,4,5,6,7,8,9,10,11},
yticklabels={{claw, $1/(\tau-1)$},{claw, 1},{path, -},{path, 1},{paw, $1/(\tau-1)$},{paw, $(\tau-2)/(\tau-1)$},{paw, 1},{diamond, -},{diamond, -},{cycle, $\sqrt{n}$},{K4, $\sqrt{n}$}},
axis background/.style={fill=white}
]
\addplot [forget plot] graphics [xmin=0.5,xmax=5.5,ymin=0.5,ymax=11.5] {test-1.png};
\end{axis}
\end{tikzpicture}%
\end{document}
